Machine Learning for Shipwreck Segmentation from Side Scan Sonar Imagery: Dataset and Benchmark

Open-source benchmark datasets have been a critical component for advancing machine learning for robot perception in terrestrial applications. Benchmark datasets enable the widespread development of state-of-the-art machine learning methods, which require large datasets for training, validation, and thorough comparison to competing approaches. Underwater environments impose several operational challenges that hinder efforts to collect large benchmark datasets for marine robot perception. Furthermore, a low abundance of targets of interest relative to the size of the search space leads to increased time and cost required to collect useful datasets for a specific task. As a result, there is limited availability of labeled benchmark datasets for underwater applications. We present the AI4Shipwrecks dataset, which consists of 28 distinct shipwrecks totaling 286 high-resolution labeled side scan sonar images to advance the state-of-the-art in autonomous sonar image understanding. We leverage the unique abundance of targets in Thunder Bay National Marine Sanctuary in Lake Huron, MI, to collect and compile a sonar imagery benchmark dataset through surveys with an autonomous underwater vehicle (AUV). We consulted with expert marine archaeologists for the labeling of robotically gathered data. We then leverage this dataset to perform benchmark experiments for comparison of state-of-the-art supervised segmentation methods, and we present insights on opportunities and open challenges for the field. The dataset and benchmarking tools will be released as an open-source benchmark dataset to spur innovation in machine learning for Great Lakes and ocean exploration. The dataset and accompanying software are available at https://umfieldrobotics.github.io/ai4shipwrecks/.

==> sss_model_fig.tikz <==


\begin{tikzpicture}[every node/.style={scale=1.3}, xscale=-1,
    ray/.style={decoration={markings,mark=at position .5 with {
      \arrow[>=latex]{>}}},postaction=decorate}
  ]

  % Radius of raindrop
  \pgfmathsetlengthmacro{\r}{3cm}
  % Position where the incoming ray enters the raindrop, as a fraction of
  % the height of the drop.  If 0., the ray will enter in the middle of the
  % drop, if 1., the ray will enter at the top of the drop.
  \pgfmathsetmacro{\f}{.7}

  % Various radii for drawing angle arcs and labels
  \pgfmathsetlengthmacro{\arcradius}{.8cm}
  \pgfmathsetlengthmacro{\dotradius}{.6cm}
  \pgfmathsetlengthmacro{\arclabelradius}{1cm}

  % Coordinates of origin and point of entry
  \coordinate (O) at (0, 0);
  \coordinate (A1) at (1, -4);
  \coordinate (A2) at (5, -4);
  \coordinate (B1) at (-1, -4);
  \coordinate (B2) at (-5, -4);
  \coordinate (C) at (-3, -4);

  % Draw the drop and the incoming ray, as well as the angle of incidence
  
  \draw[gray, name path=starbA] (O) -- ($(O)!1!(A1)$);
  \draw[gray, name path=starbB] (O) -- ($(O)!1!(A2)$);
  \draw[gray, name path=portB] (O) -- ($(O)!1!(B1)$) node[black, above right, pos=1] {$p_{fbr}$};
  
  \draw[gray, name path=portA] (O) -- ($(O)!1!(B2)$);
  \path [draw, fill=blue, opacity=0.1] (O) -- (A2) -- (A1);
  \path [draw, fill=blue, opacity=0.1] (O) -- (B2) -- (B1);
  \draw[black, dashed, name path=ping] (O) -- ($(O)!1!(C)$);
  \draw[black, from end of path=portA, name path=botL] -- ++(-10, 0);
  \draw[black] (-1, -4.2) -- (1, -4.2) node[black, pos=0.5, auto,] {nadir};
  \draw[dotted] (-5, 0) -- (5, 0);
  \draw[black, fill, name path=rect] (-3.5, -4) rectangle ++(1,.5);
  \path [name intersections={of=ping and rect,by=E}];
  \node [fill=black, circle, inner sep=1.5pt, label={[text=black, label distance=-4pt]55:{$p(P_x, P_y, P_z)$}}] at (E) {};
  \draw[black, double, name path=thetaL] (O) -- ($(O)!1!(1, -1.5)$);
  \draw[latex-] (1.2, 0) arc (0:-55:1.2) node[black, pos=0.3, auto, swap] {${\theta_t}$};

  \path [name intersections={of=portB and botL,by=F}];
  \node [fill=black, circle, inner sep=1.5pt] at (F) {};

  % axes
  \draw[black, -stealth, name path=y, thick] (O) -- ($(O)!1!(-2, 0)$) node[black, above] {$y$};
  \draw[black, -stealth, name path=z, thick] (O) -- ($(O)!1!(0, -2)$) node[black, right] {$z$};

  \draw[ultra thick, fill=yellow, opacity=0.3] (O) circle (1);

 % \draw[white] (5, 3) circle (0.1) node[black] {\large a.};

\end{tikzpicture}

==> survey.tikz <==
\begin{tikzpicture}[every node/.style={scale=1.5}]
    \centering
    \node[opacity=0.4] (fig1) at (0,0)
       {\includegraphics[scale=0.0665]{sonar.png}};

    % padding
    \draw[white] (0, 5.5) -- (1, 5.5);
    \draw[white] (-4, 0) -- (-3, 0);

    % lawn mower pattern
    \draw[black, dashed, name path=lm1] (-3.7, -4.5) -- (-3.7, 4.5);
    \draw[black, dashed, name path=lm2] (-3.7, 4.5) -- (0, 4.5);
    \draw[black, dashed, name path=lm3] (0, 4.5) -- (0, -4.5);
    \draw[black, dashed, name path=lm4] (0, -4.5) -- (3.7, -4.5);
    \draw[black, dashed, name path=lm5] (3.7, -4.5) -- (3.7, 4.5);

    % blue sonar fans
    \coordinate (a1) at (-3, 0.5);
    \coordinate (a2) at (-3, 0);
    \coordinate (b1) at (3, 0.5);
    \coordinate (b2) at (3, 0);
    \draw[black, name path=starb1] (0, 0.3) -- ($(O)!1!(a1)$);
    \draw[black, name path=starb2] (0, 0.2) -- ($(O)!1!(a2)$);
    \draw[black, name path=port1] (0, 0.3) -- ($(O)!1!(b1)$);
    \draw[black, name path=port2] (0, 0.2) -- ($(O)!1!(b2)$);
    \path [draw, fill=blue, opacity=0.1] (0, 0.3) -- (0, 0.2) -- (a2) -- (a1);
    \path [draw, fill=blue, opacity=0.1] (0, 0.3) -- (0, 0.2) -- (b2) -- (b1);

    % params
    \draw[black] (0, 2) -- ($(0,2)!1!(3.05, 2)$) node[midway, above] {${\frac{\lambda}{2}}$};
    \draw[black] (-3.2, -3.4) -- (-3.2, 3.4) node[midway, left] {${l}$};
    \draw[black] (-3.74, -4.7) -- (3.74, -4.7) node[midway, below] {${w_s}$};
    \draw[black] (0, -4.3) -- ((3.7, -4.3) node[midway, above] {${\delta_w}$};
    
    % auv
    \draw[yellow, fill, rounded corners, name path=auv] (-.2, 0) rectangle ++(.35, 1.5);

    % axes
    \draw[black, -stealth, name path=y, thick] (0, 0.73) -- ($(0, 0.73)!1!(0, -.5)$) node[black, right] {$x$};
    \draw[black, -stealth, name path=y, thick] (0, 0.73) -- ($(0, 0.73)!1!(-1, 0.73)$) node[black, above] {$y$};

    % --- side view -----
    \draw[black, very thick, name path=bot] (4.5, -2.8) -- (9.1, -2.8);
    \draw[white] (8.1, -3.2) circle (0.1) node[black] {lakebed};
    \draw[white] (8, 2) circle (0.1) node[black] {lake surface};
    \draw[black, dashed, name path=lm1] (4.7, 1.3) -- (5, 1.3);
    \draw[black, dashed, name path=lm2] (5, 1.3) -- (5.7, .2);
    \draw[black, dashed, name path=lm2] (5.7, .2) -- (7.9, .2);
    \draw[black, dashed, name path=lm2] (7.9, .2) -- (8.6, 1.3);
    \draw[black, dashed, name path=lm2] (8.6, 1.3) -- (8.9, 1.3);

    \path [draw=blue,snake it] (4.5,1.5) -- (9.2,1.5);

    % beams
    \draw[black] (6.6, 0) -- (6.2, -2.8);
    \draw[black] (6.7, 0) -- (7.1, -2.8);
    \path [draw, fill=blue, opacity=0.1] (6.6, 0) -- (6.7, 0) -- (7.1, -2.8) -- (6.2, -2.8);
    \draw[black, fill, name path=rect] (6.4, -2.8) rectangle ++(1,.3);

    % axes
    \draw[black, -stealth, name path=y, thick] (6.5, 0.2) -- (7.6, 0.2) node[black, below] {$x$};

    % auv
    \draw[yellow, fill, rounded corners, name path=auv] (6, .05) rectangle ++(1,.3);


    % params
    \draw[black] (9.3, 1.5) -- (9.3, 0.2) node[midway, right] {${d_s}$};
    \draw[black] (9.3, 0.1) -- (9.3, -2.8) node[midway, right] {${h_b}$};
    \draw[black] (5.7, 0.5) -- (7.9, 0.5) node[midway, above] {${l}$};

 %   \draw[black, ultra thick] (-4.3, 5) -- (-4.3, -5.2);

    %\draw[white] (9, 4.4) circle (0.1) node[black] {\large b.};
    
    
\end{tikzpicture}
